Vector field multiplier operators and matrix-valued kernel quasi-interpolation

We develop and analyze a class of matrix-valued spherical-convolution kernels stemming from scaled zonal functions on $\mathbb{S}^2,$ the unit sphere embedded in $\mathbb{R}^3$. The construct of these kernels utilizes the Legendre differential equation and requires less stringent regularity conditions on the original zonal kernels. The induced integral operators are simple Fourier-Legendre multipliers that not only deliver optimal Sobolev error estimates (in terms of the scaling parameter) but also yield natural Helmholtz-Hodge decompositions on the $L_2$-tangential vector fields on $\mathbb{S}^2$. Via discretization of the underlying convolution integrals, we harvest a family of vector-valued quasi-interpolants that accomplish our approximation goal in the divergence/curl-free vector field. The quasi-interpolation algorithm is robust against noisy data. The implementation process is adaptive to human-improvision, involving neither evaluating the convolution integrals nor solving systems of linear equations. The computational efficiency and executory robustness of the quasi-interpolation algorithm stand in sharp contrast to the existing kernel-based vector field interpolation method.

==> data_VecQI/CPU.txt <==
948	4.162
2018	7.23
5358	21.542
8388	37.3
10014	48.126
11178	57.064
13044	69.026
15756	88.862
19902	123.166


==> data_VecQI/computationtime.txt <==
0.00127	28.84	22.99
0.001	37.18	65.45
0.0008	47.63	113.13
0.0007	57.22	128.96
0.0006	69.09	150.38
0.0005	88.50	190.82
0.0004	122.79	276.51
0.0003	194.16	363.91


==> data_VecQI/field2comwe.txt <==
0.0666666666666667	2.004	2.131	1.072	0.5823
0.0454545454545455	1.523	1.585	0.4842	0.1946
0.0303030303030303	1.118	0.9652	0.1601	0.06494
0.02	0.755	0.4201	0.05544	0.01817
0.0135135135135135	0.435	0.1494	0.01708	0.004302
0.00900900900900901	0.194	0.0557	0.003964	0.001219
0.00602409638554217	0.06345	0.01847	0.001108	0.0004043


==> data_VecQI/field2curlwe.txt <==
0.0666666666666667	2.004	1.511	0.7456	0.3322
0.0454545454545455	1.523	1.124	0.3377	0.1136
0.0303030303030303	1.118	0.6825	0.1123	0.03798
0.02	0.755	0.2979	0.03899	0.009923
0.0135135135135135	0.435	0.105	0.01194	0.002492
0.00900900900900901	0.194	0.03932	0.002787	0.0008176
0.00602409638554217	0.06345	0.01305	0.0007967	0.0003442


==> data_VecQI/field2divwe.txt <==
0.0666666666666667	2.004	1.503	0.7707	0.3782
0.0454545454545455	1.523	1.117	0.347	0.1182
0.0303030303030303	1.118	0.6824	0.1141	0.03882
0.02	0.755	0.2963	0.03941	0.01039
0.0135135135135135	0.435	0.1063	0.01221	0.002379
0.00900900900900901	0.194	0.03945	0.00282	0.0006462
0.00602409638554217	0.06345	0.01314	0.0007747	0.0001616


==> data_VecQI/field2noise.txt <==
94	1.153	0.4934	0.3476	0.3453
120	1.036	0.4543	0.2884	0.2884
156	0.933	0.3889	0.2286	0.228
192	0.9702	0.3464	0.1825	0.1814
234	0.8621	0.3155	0.1495	0.1489
278	0.8174	0.2722	0.1178	0.1166
328	0.8249	0.2511	0.09288	0.09159
380	0.7908	0.2242	0.07046	0.06913
438	0.7511	0.2089	0.05714	0.05485
498	0.7381	0.1949	0.04514	0.04277
564	0.7018	0.173	0.03572	0.03256
632	0.699	0.1737	0.0317	0.02859
706	0.6681	0.1645	0.02384	0.02002
782	0.6305	0.158	0.02239	0.0183
864	0.6397	0.1562	0.01906	0.01415
948	0.6125	0.1503	0.01641	0.01123
1038	0.5897	0.1446	0.01515	0.009451
1130	0.5964	0.1423	0.01419	0.008189
1228	0.5889	0.1379	0.01322	0.007111
1328	0.574	0.1304	0.01314	0.00631
1434	0.5732	0.136	0.0125	0.005499
1542	0.5563	0.134	0.01215	0.004746
1656	0.5393	0.1298	0.01172	0.004332
1772	0.5317	0.1275	0.01113	0.003746
1894	0.5289	0.1239	0.01095	0.003265
2018	0.5074	0.1239	0.01055	0.003092
2148	0.5103	0.1207	0.0103	0.00271
2280	0.4864	0.1168	0.01031	0.002634
2418	0.4918	0.1176	0.009909	0.002314
2558	0.4979	0.1151	0.01011	0.002208
2704	0.4896	0.117	0.009825	0.002081
2852	0.4658	0.1145	0.00967	0.001815
3006	0.468	0.1122	0.009457	0.001682
3162	0.4602	0.1129	0.009455	0.001632
3324	0.4445	0.1082	0.008961	0.001489
3488	0.4519	0.1093	0.008842	0.001461
3658	0.4379	0.1069	0.008856	0.00133
3830	0.4386	0.1056	0.008815	0.001292
4008	0.4297	0.1049	0.008688	0.001233
4188	0.4241	0.1023	0.008422	0.001173
4374	0.426	0.1018	0.008439	0.001139
4562	0.4169	0.1014	0.00848	0.001089
4756	0.42	0.09984	0.008327	0.001065
4952	0.4078	0.1012	0.008155	0.001015
5154	0.3995	0.09867	0.008166	0.00101
5358	0.4017	0.09676	0.007935	0.0009887
5568	0.3954	0.09692	0.007988	0.0009552
5780	0.3965	0.09548	0.00779	0.0009224
5998	0.3893	0.09583	0.007827	0.0009023
6218	0.3896	0.09364	0.007983	0.0009027
6444	0.3796	0.09383	0.007802	0.0008735
6672	0.3821	0.09255	0.007551	0.0008633
6906	0.3817	0.09268	0.007525	0.0008507
7142	0.3771	0.09167	0.007592	0.0008403
7384	0.3709	0.09057	0.007385	0.0008199
7628	0.3671	0.08929	0.007365	0.0008194
7878	0.3621	0.09003	0.007243	0.000802
8130	0.3612	0.08807	0.007434	0.000783
8388	0.3571	0.08864	0.007295	0.0007789
8648	0.3534	0.08807	0.007134	0.000773
8914	0.3517	0.08619	0.00711	0.0007625
9182	0.3556	0.08671	0.006994	0.0007424
9456	0.3399	0.08672	0.007068	0.0007268
9732	0.3431	0.08494	0.0069	0.0007307
10014	0.3438	0.08492	0.006901	0.0007232
10298	0.3447	0.08487	0.006822	0.0007146
10588	0.3398	0.08336	0.006719	0.000707
10880	0.3346	0.08453	0.006788	0.0007035
11178	0.336	0.08272	0.006731	0.0007065
11478	0.3312	0.08171	0.006653	0.0006928
11784	0.3333	0.08208	0.00667	0.0006986
12092	0.3254	0.08079	0.006575	0.0006834
12406	0.3259	0.08118	0.006522	0.0006749
12722	0.3237	0.08034	0.006489	0.000674
13044	0.3236	0.0799	0.006507	0.0006634


==> data_VecQI/field2noise1.txt <==
94	0.4915	0.1141	0.07463	0.07458
120	0.4705	0.1088	0.05663	0.05629
156	0.4872	0.1095	0.04097	0.04102
192	0.4807	0.1051	0.035	0.03434
234	0.4783	0.1035	0.02837	0.02744
278	0.4866	0.09648	0.0228	0.02149
328	0.4627	0.09556	0.01979	0.01748
380	0.4915	0.09683	0.01718	0.01429
438	0.4964	0.09505	0.01547	0.01193
498	0.4969	0.09501	0.01472	0.01004
564	0.499	0.09442	0.0129	0.0086
632	0.4786	0.09565	0.01221	0.007325
706	0.4711	0.09469	0.01122	0.006215
782	0.4738	0.09578	0.01121	0.005506
864	0.4861	0.09449	0.0103	0.004682
948	0.4821	0.09551	0.01057	0.004089
1038	0.4835	0.09655	0.01031	0.003731
1130	0.4968	0.09515	0.009974	0.003326
1228	0.4841	0.09568	0.009738	0.003019
1328	0.4765	0.0929	0.009717	0.002793
1434	0.4749	0.09497	0.009901	0.002553
1542	0.4794	0.09463	0.009873	0.0023
1656	0.4847	0.09638	0.009968	0.002146
1772	0.4638	0.09765	0.009675	0.001945
1894	0.4724	0.09404	0.009691	0.001821
2018	0.4748	0.09429	0.009716	0.001721
2148	0.4788	0.09385	0.009656	0.001625
2280	0.469	0.09458	0.009392	0.001551
2418	0.4678	0.09531	0.009665	0.001492
2558	0.4851	0.09402	0.009623	0.00139
2704	0.4758	0.09507	0.009715	0.001352
2852	0.4765	0.09561	0.009517	0.001308
3006	0.476	0.09594	0.009676	0.001267
3162	0.4801	0.09628	0.009678	0.001226
3324	0.4792	0.09597	0.00979	0.001179
3488	0.4792	0.09605	0.009403	0.001179
3658	0.4767	0.09448	0.009596	0.001137
3830	0.4732	0.09654	0.009493	0.001117
4008	0.4777	0.09545	0.009626	0.001105
4188	0.4745	0.09557	0.009609	0.0011
4374	0.4784	0.096	0.00953	0.001082
4562	0.4743	0.09593	0.009657	0.001061
4756	0.4781	0.09675	0.009505	0.001049
4952	0.4736	0.09425	0.009675	0.001039
5154	0.4807	0.09515	0.009534	0.00104
5358	0.4717	0.09569	0.009311	0.001029
5568	0.4773	0.09522	0.009678	0.001016
5780	0.477	0.09535	0.009503	0.001015
5998	0.4787	0.09434	0.009513	0.001005
6218	0.4816	0.09648	0.009585	0.0009928
6444	0.4751	0.09502	0.009533	0.0009925
6672	0.4681	0.0959	0.009551	0.0009906
6906	0.4816	0.09674	0.009524	0.0009867
7142	0.4747	0.09528	0.009597	0.001002
7384	0.4725	0.09598	0.009657	0.0009769
7628	0.4795	0.09526	0.009486	0.0009822
7878	0.48	0.09487	0.009552	0.0009784
8130	0.4784	0.09555	0.009448	0.0009875
8388	0.4787	0.09546	0.009588	0.0009745
8648	0.4723	0.09606	0.009605	0.0009679
8914	0.4737	0.0949	0.009482	0.0009683
9182	0.4709	0.09484	0.009562	0.0009746
9456	0.4719	0.0954	0.009544	0.0009622
9732	0.4801	0.0957	0.00946	0.0009696
10014	0.4716	0.09546	0.009488	0.0009782
10298	0.4733	0.09456	0.009553	0.0009697
10588	0.4793	0.09531	0.00949	0.0009686
10880	0.4803	0.09629	0.009604	0.0009598
11178	0.4743	0.09581	0.009559	0.000962
11478	0.4777	0.09543	0.009535	0.0009657
11784	0.4813	0.09587	0.009516	0.0009662
12092	0.4795	0.09449	0.009553	0.0009606
12406	0.4798	0.09532	0.009596	0.0009614
12722	0.4789	0.09539	0.009531	0.0009559
13044	0.4751	0.09509	0.009539	0.0009529

